Algorithms for the Generation of Snarks

The essential requirement for a cubic graph to be called a snark is that it can not be edge-coloured with three colours. To avoid trivial cases, varying restrictions on the connectivity are imposed. Snarks are not only interesting in themselves, but also a valuable test field for conjectures about graphs that are not snarks and sometimes not even cubic. For many important open problems in graph theory it is proven that minimal counterexamples would be snarks. We give two new algorithms for the generation of snarks and results of computer programs implementing these algorithms. One algorithm is for snarks with girth exactly 4 and is used for generating complete lists of girth 4 snarks on up to 40 vertices. The second algorithm lists snarks with girth at least 5 and is used for generating complete lists of such snarks on up to 38 vertices. We also give complete lists of strong snarks (in the terminology of Jaeger) on up to 40 vertices.

==> tetration-1.0/readme.txt <==
 Manual for Tetration
-----------------------

Tetration is a program that applies edge doubling operations to cubic graphs.

It was designed to do the following:
Input: a list of all snarks on n-2 vertices with girth at least 4.
Output: a list of all snarks on n vertices with girth exactly 4.

Here snark means a cyclically 4-edge connected graph that is not 3-edge colorable.
Every edge gets 'doubled' in at most two non-equivalent ways. That is: the edge is transformed into a quadrangle, and its four neighbours are attached to the quadrangle.
Only doubling operations are performed that keep the graph class 2.


 Compilation
-------------

This program was only tested on Linux.  It uses Nauty to compute canonical labelings and automorphism groups.  It was tested with Nauty 2.9.1, which you can get from http://cs.anu.edu.au/~bdm/nauty/.
To compile it, first define an environment variable NAUTY pointing to the directory where the Nauty source files are. It will depend on your shell how to do this.
For example in bash you would do ```NAUTY=/home/user/nauty``` (or wherever you have Nauty on your file system).
In tcsh you would use 'setenv', etc.

Then, compile it with
g++ -O3 -march=native -std=c++23 -I$NAUTY tetration.cpp $NAUTY/nauty.c $NAUTY/naugraph.c $NAUTY/nautil.c $NAUTY/schreier.c $NAUTY/naurng.c -DNDEBUG -DMAXN=42 -DWORDSIZE=64 -o tetration
Or for a debug build:
g++ -g -fsanitize=address,undefined -std=c++23 -I$NAUTY tetration.cpp $NAUTY/nauty.c $NAUTY/naugraph.c $NAUTY/nautil.c $NAUTY/schreier.c $NAUTY/naurng.c -DMAXN=42 -DWORDSIZE=64 -o tetration
Compiling with clang++ is also possible, but appears to be slightly slower.

If you know that your input graphs have no non-trivial automorphisms, you can compile with -DRIGID to avoid computing automorphism groups on the input graphs.
If you don't have full lists, or don't want every output exactly once up to isomorphism, compile with -DNOCAN .  In this case, edge doubling will still only be applied in non-equivalent ways, but if the output has more than one reduction (for example if it has two quadrangles), it will be output multiple times.


 Usage
-------

The program reads graphs from stdin in graph6 format and outputs to stdout in graph6 format.
Therefore, you could use it like this:
``` cat snarks30.g6 | ./tetration > snarks32-g4.g6 ```

There is one command-line argument you can provide to split the computation into equal parts:
``` ./tetration [rem] [mod] ```
This will only apply the operations on graph number x if x == rem (modulo mod).


